A sub-arcsec localised fast radio burst with a significant host galaxy dispersion measure contribution

We present the discovery of FRB 20210410D, with the MeerKAT radio interferometer in South Africa, as part of the MeerTRAP commensal project. FRB 20210410D has a dispersion measure DM = 578.78 +/- 2 pc cm-3, and was localised to sub-arcsec precision in the 2s images made from the correlation data products. The localisation enabled the association of the FRB with an optical galaxy at z = 0.1415, which when combined with the DM places it above the 3sigma scatter of the Macquart relation. We attribute the excess DM to the host galaxy after accounting for contributions from the Milky Way's interstellar medium and halo, and the combined effects of the intergalactic medium and intervening galaxies. This is the first FRB that is not associated with a dwarf galaxy, to exhibit a likely large host galaxy DM contribution. We do not detect any continuum radio emission at the FRB position or from the host galaxy down to a 3sigma RMS of 14.4 uJy/beam. The FRB has a scattering delay of 29.4 ms at 1 GHz, and exhibits candidate subpulses in the spectrum, which hint at the possibility of it being a repeating FRB. Although not constraining, we note that this FRB has not been seen to repeat in 7.28h at 1.3 GHz with MeerKAT, 3h at 2.4 GHz with Murriyang and 5.7h at simultaneous 2.3 GHz and 8.4 GHz observations with the Deep Space Network. We encourage further follow-up to establish a possible repeating nature.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
